Meta-Nested Recurrences

We study recurrences in which a previous sequence value determines the number of iterations of an inner map. Campbell's example has an explicit power-of-three formula and inner orbits of eventual period at most two. Its normalized lower and upper limits are $2/5$ and $3/4$. For a variable-depth Conway recurrence $C$, we prove the golden-ratio lower bound, its exact equality set, a Fibonacci upper cap, and the landing of the inner orbit at every Fibonacci index $F_k$ with $k\ge6$. These proofs are elementary and start from twenty-four initial values. The plateau of $C$ to the left of $F_k$ has width exactly $\lfloor(2k-9)/3\rfloor$, and $C(F_k+t)=F_{k-1}+t$ for $0\le t\le\lfloor(k-8)/6\rfloor$. A maximum principle turns a finite exact computation into the bound $\limsup C(n)/n<0.65446923$. We characterize the convergence of $C(n)/n$ to $\alpha=(\sqrt5-1)/2$ in terms of negative selected orbit jumps and of a limiting convex profile, and we derive entropy and variance budgets for the recursive splits. Along inverse rays of the map $x\mapsto C(x)$, the relative errors are absolutely summable and the growth is asymptotically Fibonacci. For Grytczuk's fixed-depth recurrence, we give a Pascal-word proof of convergence with the sharp error order $n/\sqrt{\log n}$ along interval maxima. The full variable-depth limit remains open.

==> README.txt <==
Meta-Nested Recurrences -- arXiv source, 11 November 2026

Main file: paper.tex. Compile with pdflatex three times.
All bibliography entries and the TikZ figure are inline. No external data,
shell escape, custom style files or generated figures are needed.

anc/ contains ancillary reproduction sources. From this archive root, run:
  cd anc
  python3 sourcecode/verify_manuscript.py
  python3 sourcecode/campbell/verification/check_proof.py

These checks are separate from compilation. See anc/sourcecode/README.md
for the optional full finite-certificate replay and the pinned public record.

